Finite-Time Stabilization of Longitudinal Control for Autonomous Vehicles via a Model-Free Approach

This communication presents a longitudinal model-free control approach for computing the wheel torque command to be applied on a vehicle. This setting enables us to overcome the problem of unknown vehicle parameters for generating a suitable control law. An important parameter in this control setting is made time-varying for ensuring finite-time stability. Several convincing computer simulations are displayed and discussed. Overshoots become therefore smaller. The driving comfort is increased and the robustness to time-delays is improved.

==> figtikz/fig1_alpha.tikz <==
\begin{tikzpicture}
\begin{axis}[
	xmin=0, xmax=400,
	ymin=0, ymax=8000,
	xlabel=curvilinear abscissa (m),
	ylabel= alpha (kg$^{-1}$ s$^{-1}$),
	no markers,
]
\addplot[blue] table [x index={1}, y index={12},col sep=comma ]{csv/S1.csv};


\end{axis}
\end{tikzpicture}
